Just a Taste: Lectures on Flavor Physics

We review the flavor structure of the Standard Model and the ways in which the flavor parameters are measured. This is an extended writeup of the TASI 2016 lectures on flavor physics. Earlier versions of these lectures were presented at pre-SUSY 2015 and Cornell University's Physics 7661 course in 2010.

==> FlavorNotes.bib.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/


%% Created for Flip Tanedo at 2012-01-26 17:42:45 -0500 


%% Saved with string encoding Unicode (UTF-8) 


@Inbook{Barker2010,
author="Barker, Gary John",
title="Silicon Vertex Detectors and Particle Identification",
bookTitle="b-Quark Physics with the LEP Collider: The Development of Experimental Techniques for b-Quark Studies from Z^0-Decay",
year="2010",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="23--35",
abstract="The ability to reconstruct the decay vertex of a b-hadron and simultaneously to know the type of particle associated with this vertex were the essential tools of inclusive b-physics at LEP. The demands of an ever more ambitious b-physics program at LEP (and also at the SLC) were the driving force behind the rapid development of silicon strip detectors capable of operating in the challenging environment of a collider. At the same time `traditional' particle identification techniques such as ionisation energy loss dE/dx were being supplemented with radical new methods such as Ring Imaging {\v{C}}erenkov Counters in order to give a particle identification capability at a level and scale never before attempted.",
isbn="978-3-642-05279-8",
doi="10.1007/978-3-642-05279-8_2",
url="https://doi.org/10.1007/978-3-642-05279-8_2"
}



@book{gell2000eightfold,
  title={The Eightfold Way},
  author={Gell-Mann, M. and Ne'Eman, Y.},
  isbn={9780738202990},
  lccn={00102440},
  series={Advanced book classics},  publisher={Avalon Publishing}
}


@article{Aaij:2012nva,
      author         = "Aaij, R and others",
      title          = "{Observation of $D^0 - \overline{D}^0$ oscillations}",
      collaboration  = "LHCb",
      journal        = "Phys. Rev. Lett.",
      volume         = "110",
      year           = "2013",
      number         = "10",
      pages          = "101802",
      doi            = "10.1103/PhysRevLett.110.101802",
      eprint         = "1211.1230",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ex",
      reportNumber   = "CERN-PH-EP-2012-333, LHCB-PAPER-2012-038",
      SLACcitation   = "%%CITATION = ARXIV:1211.1230;%%"
}

@article{Ghigna:1992iv,
      author         = "Ghigna, S. and Lusignoli, Maurizio and Roncadelli, M.",
      title          = "{Instability of the invisible axion}",
      journal        = "Phys. Lett.",
      volume         = "B283",
      year           = "1992",
      pages          = "278-281",
      doi            = "10.1016/0370-2693(92)90019-Z",
      reportNumber   = "ROME-877-1992, FNT-T-92-12",
      SLACcitation   = "%%CITATION = PHLTA,B283,278;%%"
}

@article{Holman:1992us,
      author         = "Holman, Richard and Hsu, Stephen D. H. and Kephart,
                        Thomas W. and Kolb, Edward W. and Watkins, Richard and
                        Widrow, Lawrence M.",
      title          = "{Solutions to the strong CP problem in a world with
                        gravity}",
      journal        = "Phys. Lett.",
      volume         = "B282",
      year           = "1992",
      pages          = "132-136",
      doi            = "10.1016/0370-2693(92)90491-L",
      eprint         = "hep-ph/9203206",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "NSF-ITP-92-06, CMU-HEP92-05, FERMILAB-PUB-92-034-A,
                        HUTP-92-A011, VAND-TH-92-2",
      SLACcitation   = "%%CITATION = HEP-PH/9203206;%%"
}

@article{Olive:2016xmw,
      author         = "Patrignani, C. and others",
      title          = "{Review of Particle Physics}",
      collaboration  = "Particle Data Group",
      journal        = "Chin. Phys.",
      volume         = "C40",
      year           = "2016",
      number         = "10",
      pages          = "100001",
      doi            = "10.1088/1674-1137/40/10/100001",
      SLACcitation   = "%%CITATION = CHPHD,C40,100001;%%"
}

@article{Falk:2001hx,
	Archiveprefix = {arXiv},
	Author = {Falk, Adam F. and Grossman, Yuval and Ligeti, Zoltan and Petrov, Alexey A.},
	Date-Added = {2010-11-03 20:49:00 -0400},
	Date-Modified = {2010-11-03 20:49:00 -0400},
	Doi = {10.1103/PhysRevD.65.054034},
	Eprint = {hep-ph/0110317},
	Journal = {Phys. Rev.},
	Pages = {054034},
	Slaccitation = {%%CITATION = HEP-PH/0110317;%%},
	Title = {{SU(3) breaking and D0 - anti-D0 mixing}},
	Volume = {D65},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.65.054034}}

@article{Lavoura:2003xp,
	Archiveprefix = {arXiv},
	Author = {Lavoura, L.},
	Date-Added = {2010-10-27 21:25:16 -0400},
	Date-Modified = {2010-10-27 21:25:16 -0400},
	Doi = {10.1140/epjc/s2003-01212-7},
	Eprint = {hep-ph/0302221},
	Journal = {Eur. Phys. J.},
	Pages = {191-195},
	Slaccitation = {%%CITATION = HEP-PH/0302221;%%},
	Title = {{General formulae for f1 --> f2 gamma}},
	Volume = {C29},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s2003-01212-7}}

@article{Inami:1980fz,
	Author = {Inami, T. and Lim, C. S.},
	Date-Added = {2010-10-27 21:22:16 -0400},
	Date-Modified = {2010-10-27 21:22:16 -0400},
	Doi = {10.1143/PTP.65.297},
	Journal = {Prog. Theor. Phys.},
	Pages = {297},
	Slaccitation = {%%CITATION = PTPKA,65,297;%%},
	Title = {{Effects of Superheavy Quarks and Leptons in Low-Energy Weak Processes k(L) $\to$ mu anti-mu, K+ $\to$ pi+ Neutrino anti-neutrino and K0 <---> anti-K0}},
	Volume = {65},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTP.65.297}}

@article{Shifman:1995hc,
	Archiveprefix = {arXiv},
	Author = {Shifman, Mikhail A.},
	Date-Added = {2010-10-27 21:15:22 -0400},
	Date-Modified = {2010-10-27 21:15:22 -0400},
	Eprint = {hep-ph/9510397},
	Slaccitation = {%%CITATION = HEP-PH/9510397;%%},
	Title = {{ITEP Lectures in Particle Physics}},
	Year = {1995}}

@article{Appelquist:1974tg,
	Author = {Appelquist, Thomas and Carazzone, J.},
	Date-Added = {2010-10-27 21:12:19 -0400},
	Date-Modified = {2010-10-27 21:12:19 -0400},
	Doi = {10.1103/PhysRevD.11.2856},
	Journal = {Phys. Rev.},
	Pages = {2856},
	Slaccitation = {%%CITATION = PHRVA,D11,2856;%%},
	Title = {{Infrared Singularities and Massive Fields}},
	Volume = {D11},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.11.2856}}

@article{Fan:2010gt,
	Archiveprefix = {arXiv},
	Author = {Fan, JiJi and Reece, Matthew and Wang, Lian-Tao},
	Date-Added = {2010-10-19 19:55:33 -0400},
	Date-Modified = {2010-10-19 19:55:33 -0400},
	Eprint = {1008.1591},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1008.1591;%%},
	Title = {{Non-relativistic effective theory of dark matter direct detection}},
	Year = {2010}}

@article{Brambilla:2004jw,
	Archiveprefix = {arXiv},
	Author = {Brambilla, Nora and Pineda, Antonio and Soto, Joan and Vairo, Antonio},
	Date-Added = {2010-10-19 19:54:52 -0400},
	Date-Modified = {2010-10-19 19:54:52 -0400},
	Doi = {10.1103/RevModPhys.77.1423},
	Eprint = {hep-ph/0410047},
	Journal = {Rev. Mod. Phys.},
	Pages = {1423},
	Slaccitation = {%%CITATION = HEP-PH/0410047;%%},
	Title = {{Effective field theories for heavy quarkonium}},
	Volume = {77},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.77.1423}}

@article{Grossman:2002pb,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval and Perez, Gilad},
	Date-Added = {2010-10-19 18:02:12 -0400},
	Date-Modified = {2010-10-19 18:02:12 -0400},
	Doi = {10.1103/PhysRevD.67.015011},
	Eprint = {hep-ph/0210053},
	Journal = {Phys. Rev.},
	Pages = {015011},
	Slaccitation = {%%CITATION = HEP-PH/0210053;%%},
	Title = {{Realistic construction of split fermion models}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.67.015011}}

@article{Jansen:1994ym,
	Archiveprefix = {arXiv},
	Author = {Jansen, Karl},
	Date-Added = {2010-10-14 22:23:48 -0400},
	Date-Modified = {2010-10-14 22:23:48 -0400},
	Doi = {10.1016/0370-1573(95)00081-X},
	Eprint = {hep-lat/9410018},
	Journal = {Phys. Rept.},
	Pages = {1-54},
	Slaccitation = {%%CITATION = HEP-LAT/9410018;%%},
	Title = {{Domain wall fermions and chiral gauge theories}},
	Volume = {273},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(95)00081-X}}

@article{Neubert:1993mb,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Date-Added = {2010-10-14 20:55:30 -0400},
	Date-Modified = {2010-10-14 20:55:30 -0400},
	Doi = {10.1016/0370-1573(94)90091-4},
	Eprint = {hep-ph/9306320},
	Journal = {Phys. Rept.},
	Pages = {259-396},
	Slaccitation = {%%CITATION = HEP-PH/9306320;%%},
	Title = {{Heavy quark symmetry}},
	Volume = {245},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(94)90091-4}}

@article{Neubert:1996wg,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Date-Added = {2010-10-14 20:54:28 -0400},
	Date-Modified = {2010-10-14 20:54:28 -0400},
	Eprint = {hep-ph/9610266},
	Slaccitation = {%%CITATION = HEP-PH/9610266;%%},
	Title = {{Heavy-quark effective theory}},
	Year = {1996}}

@article{Grinstein:1995uv,
	Archiveprefix = {arXiv},
	Author = {Grinstein, Benjamin},
	Date-Added = {2010-10-14 20:53:45 -0400},
	Date-Modified = {2010-10-14 20:53:45 -0400},
	Eprint = {hep-ph/9508227},
	Slaccitation = {%%CITATION = HEP-PH/9508227;%%},
	Title = {{An Introduction to heavy mesons}},
	Year = {1995}}

@article{Wise:1994vh,
	Archiveprefix = {arXiv},
	Author = {Wise, Mark B.},
	Date-Added = {2010-10-14 20:50:34 -0400},
	Date-Modified = {2010-10-14 20:50:34 -0400},
	Eprint = {hep-ph/9411264},
	Slaccitation = {%%CITATION = HEP-PH/9411264;%%},
	Title = {{Heavy quark theory}},
	Year = {1994}}

@article{Nielsen:1981hk,
	Author = {Nielsen, Holger Bech and Ninomiya, M.},
	Date-Added = {2010-10-14 19:36:16 -0400},
	Date-Modified = {2010-10-14 19:36:16 -0400},
	Doi = {10.1016/0370-2693(81)91026-1},
	Journal = {Phys. Lett.},
	Pages = {219},
	Slaccitation = {%%CITATION = PHLTA,B105,219;%%},
	Title = {{No Go Theorem for Regularizing Chiral Fermions}},
	Volume = {B105},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(81)91026-1}}

@article{Gupta:1997nd,
	Archiveprefix = {arXiv},
	Author = {Gupta, Rajan},
	Date-Added = {2010-10-14 18:48:37 -0400},
	Date-Modified = {2010-10-14 18:48:37 -0400},
	Eprint = {hep-lat/9807028},
	Slaccitation = {%%CITATION = HEP-LAT/9807028;%%},
	Title = {{Introduction to lattice QCD}},
	Year = {1997}}

@article{Lepage:1998dt,
	Archiveprefix = {arXiv},
	Author = {Lepage, G. P.},
	Date-Added = {2010-10-14 18:37:29 -0400},
	Date-Modified = {2010-10-14 18:37:29 -0400},
	Eprint = {hep-lat/0506036},
	Slaccitation = {%%CITATION = HEP-LAT/0506036;%%},
	Title = {{Lattice QCD for Novices}},
	Year = {1998}}

@article{Sharpe:1994dc,
	Archiveprefix = {arXiv},
	Author = {Sharpe, Stephen R.},
	Date-Added = {2010-10-14 18:11:31 -0400},
	Date-Modified = {2010-10-14 18:11:31 -0400},
	Eprint = {hep-ph/9412243},
	Slaccitation = {%%CITATION = HEP-PH/9412243;%%},
	Title = {{Phenomenology from the lattice}},
	Year = {1994}}

@book{Collins:RG,
	Author = {John Collins},
	Date-Added = {2010-10-10 18:21:29 -0400},
	Date-Modified = {2010-10-10 18:22:57 -0400},
	Publisher = {Cambridge University Press},
	Series = {{Cambridge Monographs on Mathematical Physics}},
	Title = {Renormalization: an introduction to renormalization, the renormalization group and the operator product expansion},
	Year = {1984}}

@article{Luty:2005sn,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A.},
	Date-Added = {2010-10-10 16:36:13 -0400},
	Date-Modified = {2010-10-10 16:36:13 -0400},
	Eprint = {hep-th/0509029},
	Slaccitation = {%%CITATION = HEP-TH/0509029;%%},
	Title = {{2004 TASI lectures on supersymmetry breaking}},
	Year = {2005}}

@article{Arzt:1993gz,
	Archiveprefix = {arXiv},
	Author = {Arzt, Christopher},
	Date-Added = {2010-10-10 15:28:43 -0400},
	Date-Modified = {2010-10-10 15:28:43 -0400},
	Doi = {10.1016/0370-2693(94)01419-D},
	Eprint = {hep-ph/9304230},
	Journal = {Phys. Lett.},
	Pages = {189-195},
	Slaccitation = {%%CITATION = HEP-PH/9304230;%%},
	Title = {{Reduced effective Lagrangians}},
	Volume = {B342},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(94)01419-D}}

@article{Georgi:1991ch,
	Author = {Georgi, Howard},
	Date-Added = {2010-10-10 15:26:28 -0400},
	Date-Modified = {2010-10-10 15:26:28 -0400},
	Doi = {10.1016/0550-3213(91)90244-R},
	Journal = {Nucl. Phys.},
	Pages = {339-350},
	Slaccitation = {%%CITATION = NUPHA,B361,339;%%},
	Title = {{On-shell effective field theory}},
	Volume = {B361},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(91)90244-R}}

@article{Han:2004az,
	Archiveprefix = {arXiv},
	Author = {Han, Zhenyu and Skiba, Witold},
	Date-Added = {2010-10-10 15:22:25 -0400},
	Date-Modified = {2010-10-10 15:22:25 -0400},
	Doi = {10.1103/PhysRevD.71.075009},
	Eprint = {hep-ph/0412166},
	Journal = {Phys. Rev.},
	Pages = {075009},
	Slaccitation = {%%CITATION = HEP-PH/0412166;%%},
	Title = {{Effective theory analysis of precision electroweak data}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.075009}}

@article{Cacciapaglia:2006pk,
	Archiveprefix = {arXiv},
	Author = {Cacciapaglia, G. and Csaki, C. and Marandella, G. and Strumia, A.},
	Date-Added = {2010-10-10 15:22:24 -0400},
	Date-Modified = {2010-10-10 15:22:24 -0400},
	Doi = {10.1103/PhysRevD.74.033011},
	Eprint = {hep-ph/0604111},
	Journal = {Phys. Rev.},
	Pages = {033011},
	Slaccitation = {%%CITATION = HEP-PH/0604111;%%},
	Title = {{The minimal set of electroweak precision parameters}},
	Volume = {D74},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.74.033011}}

@article{Barbieri:2004qk,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Pomarol, Alex and Rattazzi, Riccardo and Strumia, Alessandro},
	Date-Added = {2010-10-10 15:21:12 -0400},
	Date-Modified = {2010-10-10 15:21:12 -0400},
	Doi = {10.1016/j.nuclphysb.2004.10.014},
	Eprint = {hep-ph/0405040},
	Journal = {Nucl. Phys.},
	Pages = {127-146},
	Slaccitation = {%%CITATION = HEP-PH/0405040;%%},
	Title = {{Electroweak symmetry breaking after LEP-1 and LEP-2}},
	Volume = {B703},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2004.10.014}}

@article{Politzer:1980me,
	Author = {Politzer, H. David},
	Date-Added = {2010-10-10 15:06:35 -0400},
	Date-Modified = {2010-10-10 15:06:35 -0400},
	Doi = {10.1016/0550-3213(80)90172-8},
	Journal = {Nucl. Phys.},
	Pages = {349},
	Slaccitation = {%%CITATION = NUPHA,B172,349;%%},
	Title = {{Power Corrections at Short Distances}},
	Volume = {B172},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(80)90172-8}}

@article{Georgi:1994qn,
	Author = {Georgi, H.},
	Date-Added = {2010-10-10 14:17:37 -0400},
	Date-Modified = {2010-10-10 14:17:37 -0400},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {209-252},
	Slaccitation = {%%CITATION = ARNUA,43,209;%%},
	Title = {{Effective field theory}},
	Volume = {43},
	Year = {1993}}

@article{Polchinski:1983gv,
	Author = {Polchinski, Joseph},
	Date-Added = {2010-10-10 14:15:43 -0400},
	Date-Modified = {2010-10-10 14:15:43 -0400},
	Doi = {10.1016/0550-3213(84)90287-6},
	Journal = {Nucl. Phys.},
	Pages = {269-295},
	Slaccitation = {%%CITATION = NUPHA,B231,269;%%},
	Title = {{Renormalization and Effective Lagrangians}},
	Volume = {B231},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90287-6}}

@webpage{ArkaniHamed:LowEnergySUSY,
	Author = {Nima Arkani-Hamed},
	Date-Added = {2010-09-27 13:05:53 -0400},
	Date-Modified = {2010-09-27 13:07:31 -0400},
	Note = {{Lectures at the Summer School on Particle Physics, Cosmology and Strings}},
	Title = {{Introduction to Low Energy Supersymmetry}},
	Url = {http://pirsa.org/07080007/},
	Year = {2007},
	Bdsk-Url-1 = {http://pirsa.org/07080007/}}

@article{Strassler:2003qg,
	Archiveprefix = {arXiv},
	Author = {Strassler, Matthew J.},
	Date-Added = {2010-09-27 00:12:44 -0400},
	Date-Modified = {2010-09-27 00:12:44 -0400},
	Eprint = {hep-th/0309149},
	Slaccitation = {%%CITATION = HEP-TH/0309149;%%},
	Title = {{An unorthodox introduction to supersymmetric gauge theory}},
	Year = {2003}}

@book{Manohar:Wise:HQ:phys,
	Author = {A.V. Manohar and M.B. Wise},
	Date-Added = {2010-09-27 00:11:17 -0400},
	Date-Modified = {2010-09-27 00:12:03 -0400},
	Publisher = {{Cambridge University Press}},
	Series = {{Cambridge Monographs on Particle Physics, Nuclear Physics and Cosmology}},
	Title = {Heavy Quark Physics},
	Year = {2004}}

@article{Buchalla:1995vs,
	Archiveprefix = {arXiv},
	Author = {Buchalla, Gerhard and Buras, Andrzej J. and Lautenbacher, Markus E.},
	Date-Added = {2010-09-27 00:10:11 -0400},
	Date-Modified = {2010-09-27 00:10:11 -0400},
	Doi = {10.1103/RevModPhys.68.1125},
	Eprint = {hep-ph/9512380},
	Journal = {Rev. Mod. Phys.},
	Pages = {1125-1144},
	Slaccitation = {%%CITATION = HEP-PH/9512380;%%},
	Title = {{Weak decays beyond leading logarithms}},
	Volume = {68},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.68.1125}}

@article{Buras:1998raa,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Date-Added = {2010-09-27 00:09:33 -0400},
	Date-Modified = {2010-09-27 00:09:33 -0400},
	Eprint = {hep-ph/9806471},
	Slaccitation = {%%CITATION = HEP-PH/9806471;%%},
	Title = {{Weak Hamiltonian, CP violation and rare decays}},
	Year = {1998}}

@article{Skiba:2010xn,
	Archiveprefix = {arXiv},
	Author = {Skiba, Witold},
	Date-Added = {2010-09-27 00:09:21 -0400},
	Date-Modified = {2010-09-27 00:09:21 -0400},
	Eprint = {1006.2142},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1006.2142;%%},
	Title = {{TASI Lectures on Effective Field Theory and Precision Electroweak Measurements}},
	Year = {2010}}

@article{Rothstein:2003mp,
	Archiveprefix = {arXiv},
	Author = {Rothstein, Ira Z.},
	Date-Added = {2010-09-27 00:09:13 -0400},
	Date-Modified = {2010-09-27 00:09:13 -0400},
	Eprint = {hep-ph/0308266},
	Slaccitation = {%%CITATION = HEP-PH/0308266;%%},
	Title = {{TASI lectures on effective field theories}},
	Year = {2003}}

@article{Burgess:2007pt,
	Archiveprefix = {arXiv},
	Author = {Burgess, C. P.},
	Date-Added = {2010-09-27 00:08:47 -0400},
	Date-Modified = {2010-09-27 00:08:47 -0400},
	Doi = {10.1146/annurev.nucl.56.080805.140508},
	Eprint = {hep-th/0701053},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {329-362},
	Slaccitation = {%%CITATION = HEP-TH/0701053;%%},
	Title = {{Introduction to effective field theory}},
	Volume = {57},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.56.080805.140508}}

@article{Na:2010uf,
	Archiveprefix = {arXiv},
	Author = {Na, Heechang and Davies, Christine T. H. and Follana, Eduardo and Lepage, G. Peter and Shigemitsu, Junko},
	Date-Added = {2010-09-26 15:07:19 -0400},
	Date-Modified = {2010-09-26 15:07:19 -0400},
	Eprint = {1008.4562},
	Primaryclass = {hep-lat},
	Slaccitation = {%%CITATION = 1008.4562;%%},
	Title = {{The $D \rightarrow K, l \nu$ Semileptonic Decay Scalar Form Factor and $|V_{cs}|$ from Lattice QCD}},
	Year = {2010}}

@article{Cabibbo:2003cu,
	Archiveprefix = {arXiv},
	Author = {Cabibbo, Nicola and Swallow, Earl C. and Winston, Roland},
	Date-Added = {2010-09-26 02:04:12 -0400},
	Date-Modified = {2010-09-26 02:04:12 -0400},
	Doi = {10.1146/annurev.nucl.53.013103.155258},
	Eprint = {hep-ph/0307298},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {39-75},
	Slaccitation = {%%CITATION = HEP-PH/0307298;%%},
	Title = {{Semileptonic hyperon decays}},
	Volume = {53},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.53.013103.155258}}

@article{Weinberg:1966,
	Author = {Weinberg, Steven},
	Date-Added = {2010-09-26 00:40:20 -0400},
	Date-Modified = {2010-09-26 00:40:31 -0400},
	Doi = {10.1103/PhysRevLett.17.336},
	Journal = {Phys. Rev. Lett.},
	Month = {Aug},
	Number = {6},
	Numpages = {4},
	Pages = {336--340},
	Publisher = {American Physical Society},
	Title = {Current-Commutator Calculation of the $K_{l4}$ Form Factors},
	Volume = {17},
	Year = {1966},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.17.336}}

@article{Coleman:1969sm,
	Author = {Coleman, Sidney R. and Wess, J. and Zumino, Bruno},
	Date-Added = {2010-09-25 21:39:35 -0400},
	Date-Modified = {2010-09-25 21:39:35 -0400},
	Doi = {10.1103/PhysRev.177.2239},
	Journal = {Phys. Rev.},
	Pages = {2239-2247},
	Slaccitation = {%%CITATION = PHRVA,177,2239;%%},
	Title = {{Structure of phenomenological Lagrangians. 1}},
	Volume = {177},
	Year = {1969},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.177.2239}}

@article{Callan:1969sn,
	Author = {Callan, Jr. , Curtis G. and Coleman, Sidney R. and Wess, J. and Zumino, Bruno},
	Date-Added = {2010-09-25 21:39:35 -0400},
	Date-Modified = {2010-09-25 21:39:35 -0400},
	Doi = {10.1103/PhysRev.177.2247},
	Journal = {Phys. Rev.},
	Pages = {2247-2250},
	Slaccitation = {%%CITATION = PHRVA,177,2247;%%},
	Title = {{Structure of phenomenological Lagrangians. 2}},
	Volume = {177},
	Year = {1969},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.177.2247}}

@article{Coleman:1968wj,
	Author = {Coleman, S.},
	Date-Added = {2010-09-25 21:39:34 -0400},
	Date-Modified = {2010-09-25 21:39:34 -0400},
	Note = {In *Erice 1968, Theory and Phenomenology In Particle Physics. International School*, New York 1969, 648-657},
	Title = {{How to build phenomenological lagrangians}}}

@book{Coleman:Aspects,
	Author = {Sidney Coleman},
	Date-Added = {2010-09-24 09:55:54 -0400},
	Date-Modified = {2010-09-24 09:56:31 -0400},
	Publisher = {Cambridge University Press},
	Title = {Aspects of Symmetry: Selected Erice Lectures},
	Year = {1988}}

@article{Scadron:1981dn,
	Author = {Scadron, M. D.},
	Date-Added = {2010-09-23 22:50:41 -0400},
	Date-Modified = {2010-09-23 22:50:41 -0400},
	Journal = {Rept. Prog. Phys.},
	Pages = {213-292},
	Slaccitation = {%%CITATION = RPPHA,44,213;%%},
	Title = {{Current Algebra, PCAC and the Quark Model}},
	Volume = {44},
	Year = {1981}}

@article{Boyd:1990vy,
	Author = {Boyd, C. Glenn and Brahm, David E.},
	Date-Added = {2010-09-23 20:29:57 -0400},
	Date-Modified = {2010-09-23 20:29:57 -0400},
	Doi = {10.1016/0370-2693(91)91913-G},
	Journal = {Phys. Lett.},
	Pages = {393-398},
	Slaccitation = {%%CITATION = PHLTA,B257,393;%%},
	Title = {{Vanishing of 1/m corrections at threshold}},
	Volume = {B257},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(91)91913-G}}

@article{Luke:1990eg,
	Author = {Luke, Michael E.},
	Date-Added = {2010-09-23 20:25:13 -0400},
	Date-Modified = {2010-09-23 20:25:13 -0400},
	Doi = {10.1016/0370-2693(90)90568-Q},
	Journal = {Phys. Lett.},
	Pages = {447-455},
	Slaccitation = {%%CITATION = PHLTA,B252,447;%%},
	Title = {{Effects of subleading operators in the heavy quark effective theory}},
	Volume = {B252},
	Year = {1990},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(90)90568-Q}}

@webpage{SpikedMath:5280,
	Date-Added = {2010-09-23 19:58:09 -0400},
	Date-Modified = {2010-09-23 19:58:43 -0400},
	Lastchecked = {23 September 2010},
	Title = {{Spiked Math Comics: 5 tomato feet}},
	Url = {http://spikedmath.com/305.html},
	Bdsk-Url-1 = {http://spikedmath.com/305.html}}

@article{Ademollo:1964sr,
	Author = {Ademollo, M. and Gatto, Raoul},
	Date-Added = {2010-09-21 21:51:17 -0400},
	Date-Modified = {2010-09-21 21:51:17 -0400},
	Doi = {10.1103/PhysRevLett.13.264},
	Journal = {Phys. Rev. Lett.},
	Pages = {264-265},
	Slaccitation = {%%CITATION = PRLTA,13,264;%%},
	Title = {{Nonrenormalization Theorem for the Strangeness Violating Vector Currents}},
	Volume = {13},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.13.264}}

@book{Lipkin:LieGroups,
	Author = {Harry Lipkin},
	Date-Added = {2010-09-21 19:44:32 -0400},
	Date-Modified = {2010-09-21 19:45:25 -0400},
	Publisher = {North-Holland Publishing Company},
	Title = {Lie Groups for Pedestrians},
	Year = {1966}}

@book{Peskin,
	Author = {{Michael Peskin}, {Daniel Schroeder}},
	Date-Added = {2010-09-19 15:19:28 -0400},
	Date-Modified = {2010-09-19 15:20:26 -0400},
	Publisher = {Westview Press},
	Series = {Frontiers in Physics},
	Title = {{An Introduction To Quantum Field Theory}},
	Year = {1995}}

@article{Blucher:2005dc,
	Archiveprefix = {arXiv},
	Author = {Blucher, E. and others},
	Date-Added = {2010-09-16 21:20:00 -0400},
	Date-Modified = {2010-09-16 21:20:00 -0400},
	Eprint = {hep-ph/0512039},
	Slaccitation = {%%CITATION = HEP-PH/0512039;%%},
	Title = {{Status of the Cabibbo angle}},
	Year = {2005}}

@article{Csaki:2008dt,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Reece, Matthew and Terning, John},
	Date-Added = {2010-09-14 23:14:04 -0400},
	Date-Modified = {2010-09-14 23:14:04 -0400},
	Doi = {10.1088/1126-6708/2009/05/067},
	Eprint = {0811.3001},
	Journal = {JHEP},
	Pages = {067},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0811.3001;%%},
	Title = {{The AdS/QCD Correspondence: Still Undelivered}},
	Volume = {05},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/05/067}}

@article{Gasser:1982ap,
	Author = {Gasser, J. and Leutwyler, H.},
	Date-Added = {2010-09-14 22:53:05 -0400},
	Date-Modified = {2010-09-14 22:53:05 -0400},
	Doi = {10.1016/0370-1573(82)90035-7},
	Journal = {Phys. Rept.},
	Pages = {77-169},
	Slaccitation = {%%CITATION = PRPLC,87,77;%%},
	Title = {{Quark Masses}},
	Volume = {87},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(82)90035-7}}

@book{Treiman:Current:Algebra,
	Author = {Sam B. Treiman, Roman Jackiw, David J. Gross},
	Date-Added = {2010-09-14 21:52:22 -0400},
	Date-Modified = {2010-09-26 00:25:06 -0400},
	Publisher = {Princeton University Press},
	Series = {Princeton Series in Physics},
	Title = {{Lectures on current algebra and its applications}},
	Year = {1972}}

@unpublished{Haber:2HDM,
	Author = {Howard Haber},
	Date-Added = {2010-09-13 23:05:07 -0400},
	Date-Modified = {2010-09-13 23:06:27 -0400},
	Note = {{Kane-fest Symposium, \url{http://www.umich.edu/~mctp/SciPrgPgs/events/2007/kanefest/haber.pdf}}},
	Title = {{The Two Higgs-Doublet Model: Past, Present and Future}},
	Year = {2007}}

@article{Hsu:1992tg,
	Archiveprefix = {arXiv},
	Author = {Hsu, Stephen D. H. and Sikivie, Pierre},
	Date-Added = {2010-09-10 14:28:25 -0400},
	Date-Modified = {2010-09-10 14:28:25 -0400},
	Doi = {10.1103/PhysRevD.49.4951},
	Eprint = {hep-ph/9211301},
	Journal = {Phys. Rev.},
	Pages = {4951-4953},
	Slaccitation = {%%CITATION = HEP-PH/9211301;%%},
	Title = {{Long range forces from two neutrino exchange revisited}},
	Volume = {D49},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.49.4951}}

@book{Feynman:gravitation,
	Author = {Richard Feynman, Fernando Moringo, William Wagner, David Pines},
	Date-Added = {2010-09-09 18:14:00 -0400},
	Date-Modified = {2010-09-09 18:15:00 -0400},
	Publisher = {Westview Press},
	Series = {Frontiers in Physics},
	Title = {Feynman Lectures On Gravitation},
	Year = {1995}}

@article{Bouchiat:Parity,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997RPPh...60.1351B},
	Author = {{Bouchiat}, {M.-A.} and {Bouchiat}, C.},
	Date-Added = {2010-09-09 17:31:45 -0400},
	Date-Modified = {2010-09-09 17:31:45 -0400},
	Doi = {10.1088/0034-4885/60/11/004},
	Journal = {Reports on Progress in Physics},
	Month = nov,
	Pages = {1351-1396},
	Title = {{Parity violation in atoms}},
	Volume = 60,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0034-4885/60/11/004}}

@article{Haxton:APV,
	Author = {Haxton, W. C. and Wieman, C. E.},
	Date-Added = {2010-09-09 17:26:43 -0400},
	Date-Modified = {2010-09-09 17:26:53 -0400},
	Doi = {10.1146/annurev.nucl.51.101701.132458},
	Eprint = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/pdf/10.1146/annurev.nucl.51.101701.132458},
	Journal = {Annual Review of Nuclear and Particle Science},
	Number = {1},
	Pages = {261-293},
	Title = {ATOMIC PARITY NONCONSERVATION AND NUCLEAR ANAPOLE MOMENTS},
	Url = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/abs/10.1146/annurev.nucl.51.101701.132458},
	Volume = {51},
	Year = {2001},
	Bdsk-Url-1 = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/abs/10.1146/annurev.nucl.51.101701.132458},
	Bdsk-Url-2 = {http://dx.doi.org/10.1146/annurev.nucl.51.101701.132458}}

@article{Gibbons:2008su,
	Archiveprefix = {arXiv},
	Author = {Gibbons, Gary W. and Gielen, Steffen and Pope, C. N. and Turok, Neil},
	Date-Added = {2010-09-07 22:20:42 -0400},
	Date-Modified = {2010-09-07 22:20:42 -0400},
	Doi = {10.1103/PhysRevD.79.013009},
	Eprint = {0810.4813},
	Journal = {Phys. Rev.},
	Pages = {013009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0810.4813;%%},
	Title = {{Measures on Mixing Angles}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.013009}}

@book{Burgess:StandardModel,
	Author = {Cliff Burgess and Guy Moore},
	Date-Added = {2010-09-07 21:47:51 -0400},
	Date-Modified = {2010-09-07 21:48:19 -0400},
	Publisher = {Cambridge University Press},
	Title = {The Standard Model: A Primer},
	Year = {2006}}

@book{Ticciati:QFT,
	Author = {Robin Ticciati},
	Date-Added = {2010-09-07 21:29:48 -0400},
	Date-Modified = {2010-09-07 21:30:23 -0400},
	Publisher = {{Cambridge University Press}},
	Series = {Encyclopedia of Mathematics and its Applications},
	Title = {Quantum Field Theory for Mathematicians},
	Year = {1999}}

@article{Jarlskog:PhysRevLett.55.1039,
	Author = {Jarlskog, C.},
	Date-Added = {2010-09-07 20:54:01 -0400},
	Date-Modified = {2010-09-07 20:54:16 -0400},
	Doi = {10.1103/PhysRevLett.55.1039},
	Journal = {Phys. Rev. Lett.},
	Month = {Sep},
	Number = {10},
	Numpages = {3},
	Pages = {1039--1042},
	Publisher = {American Physical Society},
	Title = {Commutator of the Quark Mass Matrices in the Standard Electroweak Model and a Measure of Maximal $CP$ Nonconservation},
	Volume = {55},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.55.1039}}

@book{ChengLi:Gauge,
	Author = {Ta-Pei Cheng and Ling-Fong Li},
	Date-Added = {2010-09-07 20:32:17 -0400},
	Date-Modified = {2010-09-07 20:33:05 -0400},
	Publisher = {Oxford University Press},
	Title = {Gauge Theory of elementary particle physics},
	Year = {1988}}

@book{Donoghue:DynamicsSM,
	Author = {John F. Donoghue, Eugene Golowich, Barry R. Holstein},
	Date-Added = {2010-09-07 20:31:11 -0400},
	Date-Modified = {2010-09-07 20:32:11 -0400},
	Publisher = {{Cambridge University Press}},
	Series = {Cambridge Monographs on Particle Physics, Nuclear Physics and Cosmology},
	Title = {Dynamics of the Standard Model},
	Year = {1994}}

@book{Silva:CPviolation,
	Author = {Gustavo C. Branco, Lu{\'\i}s Lavoura, Jo{\~a}o Paulo Silva},
	Date-Added = {2010-09-07 20:29:41 -0400},
	Date-Modified = {2010-09-07 20:31:10 -0400},
	Publisher = {Oxford University Publications},
	Series = {International Series of Monographs on Physics},
	Title = {CP violation CP violation CP Violation},
	Year = {1999}}

@article{Schmaltz:2005ky,
	Archiveprefix = {arXiv},
	Author = {Schmaltz, Martin and Tucker-Smith, David},
	Date-Added = {2010-09-05 23:04:38 -0400},
	Date-Modified = {2010-09-05 23:04:38 -0400},
	Doi = {10.1146/annurev.nucl.55.090704.151502},
	Eprint = {hep-ph/0502182},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {229-270},
	Slaccitation = {%%CITATION = HEP-PH/0502182;%%},
	Title = {{Little Higgs Review}},
	Volume = {55},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.55.090704.151502}}

@article{Schwinger:1964zza,
	Author = {Schwinger, Julian},
	Date-Added = {2010-09-05 20:36:33 -0400},
	Date-Modified = {2010-09-05 20:36:33 -0400},
	Doi = {10.1103/PhysRevLett.12.237},
	Journal = {Phys. Rev. Lett.},
	Pages = {237-239},
	Slaccitation = {%%CITATION = PRLTA,12,237;%%},
	Title = {{A Ninth Baryon?}},
	Volume = {12},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.12.237}}

@article{Feldmann:1999uf,
	Archiveprefix = {arXiv},
	Author = {Feldmann, Thorsten},
	Date-Added = {2010-09-04 23:27:16 -0400},
	Date-Modified = {2010-09-04 23:27:16 -0400},
	Eprint = {hep-ph/9907491},
	Journal = {Int. J. Mod. Phys.},
	Pages = {159-207},
	Slaccitation = {%%CITATION = HEP-PH/9907491;%%},
	Title = {{Quark structure of pseudoscalar mesons}},
	Volume = {A15},
	Year = {2000}}

@article{Burakovsky:1997sd,
	Archiveprefix = {arXiv},
	Author = {Burakovsky, L. and Goldman, J. Terrance},
	Date-Added = {2010-09-04 23:25:23 -0400},
	Date-Modified = {2010-09-04 23:25:23 -0400},
	Eprint = {hep-ph/9708498},
	Slaccitation = {%%CITATION = HEP-PH/9708498;%%},
	Title = {{Gell-Mann-Okubo mass formula revisited}},
	Year = {1997}}

@article{Isgur:1975ib,
	Author = {Isgur, Nathan},
	Date-Added = {2010-09-04 23:24:09 -0400},
	Date-Modified = {2010-09-04 23:24:09 -0400},
	Doi = {10.1103/PhysRevD.12.3770},
	Journal = {Phys. Rev.},
	Pages = {3770-3774},
	Slaccitation = {%%CITATION = PHRVA,D12,3770;%%},
	Title = {{Why the Pseudoscalar Meson Mixing Angle Is 10-Degrees}},
	Volume = {D12},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.12.3770}}

@article{Ecker:1994gg,
	Archiveprefix = {arXiv},
	Author = {Ecker, G.},
	Date-Added = {2010-09-03 18:47:42 -0400},
	Date-Modified = {2010-09-03 18:47:42 -0400},
	Doi = {10.1016/0146-6410(95)00041-G},
	Eprint = {hep-ph/9501357},
	Journal = {Prog. Part. Nucl. Phys.},
	Pages = {1-80},
	Slaccitation = {%%CITATION = HEP-PH/9501357;%%},
	Title = {{Chiral perturbation theory}},
	Volume = {35},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0146-6410(95)00041-G}}

@article{Scherer:2002tk,
	Archiveprefix = {arXiv},
	Author = {Scherer, Stefan},
	Date-Added = {2010-09-03 18:47:32 -0400},
	Date-Modified = {2010-09-03 18:47:32 -0400},
	Eprint = {hep-ph/0210398},
	Journal = {Adv. Nucl. Phys.},
	Pages = {277},
	Slaccitation = {%%CITATION = HEP-PH/0210398;%%},
	Title = {{Introduction to chiral perturbation theory}},
	Volume = {27},
	Year = {2003}}

@article{Pich:1995bw,
	Archiveprefix = {arXiv},
	Author = {Pich, A.},
	Date-Added = {2010-09-03 18:47:06 -0400},
	Date-Modified = {2010-09-03 18:47:06 -0400},
	Eprint = {hep-ph/9502366},
	Journal = {Rept. Prog. Phys.},
	Pages = {563-610},
	Slaccitation = {%%CITATION = HEP-PH/9502366;%%},
	Title = {{Chiral perturbation theory}},
	Volume = {58},
	Year = {1995}}

@article{Pich:1993uq,
	Archiveprefix = {arXiv},
	Author = {Pich, A.},
	Date-Added = {2010-09-03 18:47:03 -0400},
	Date-Modified = {2010-09-03 18:47:03 -0400},
	Eprint = {hep-ph/9308351},
	Journal = {AIP Conf. Proc.},
	Pages = {95-140},
	Slaccitation = {%%CITATION = HEP-PH/9308351;%%},
	Title = {{Introduction to chiral perturbation theory}},
	Volume = {317},
	Year = {1994}}

@article{Rosiek:2010ug,
	Archiveprefix = {arXiv},
	Author = {Rosiek, Janusz and Chankowski, Piotr and Dedes, Athanasios and Jager, Sebastian and Tanedo, Philip},
	Date-Added = {2010-09-03 01:59:22 -0400},
	Date-Modified = {2012-01-26 22:42:45 +0000},
	Eprint = {1003.4260},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1003.4260;%%},
	Title = {{SUSYFLAVOR: a computational tool for FCNC and CP- violating processes in the MSSM}},
	Year = {2010}}

@article{Csaki:2010aj,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grossman, Yuval and Tanedo, Philip and Tsai, Yuhsin},
	Date-Added = {2010-09-03 01:58:56 -0400},
	Date-Modified = {2010-09-03 01:58:56 -0400},
	Eprint = {1004.2037},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1004.2037;%%},
	Title = {{Warped Penguins}},
	Year = {2010}}

@article{Georgi:1991mr,
	Author = {Georgi, Howard},
	Date-Added = {2010-09-03 01:34:46 -0400},
	Date-Modified = {2010-09-03 01:35:14 -0400},
	Note = {HUTP-91-A039, available at \url{http://www.people.fas.harvard.edu/~hgeorgi/tasi.pdf}},
	Title = {{Heavy quark effective field theory}}}

@article{Contino:2010rs,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto},
	Date-Added = {2010-09-02 22:49:47 -0400},
	Date-Modified = {2010-09-02 22:49:47 -0400},
	Eprint = {1005.4269},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1005.4269;%%},
	Title = {{Tasi 2009 lectures: The Higgs as a Composite Nambu- Goldstone Boson}},
	Year = {2010}}

@article{Weinberg:1972fn,
	Author = {Weinberg, Steven},
	Date-Added = {2010-09-02 22:47:22 -0400},
	Date-Modified = {2010-09-02 22:47:22 -0400},
	Doi = {10.1103/PhysRevLett.29.1698},
	Journal = {Phys. Rev. Lett.},
	Pages = {1698-1701},
	Slaccitation = {%%CITATION = PRLTA,29,1698;%%},
	Title = {{Approximate symmetries and pseudoGoldstone bosons}},
	Volume = {29},
	Year = {1972},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.29.1698}}

@unpublished{Flip:instanton,
	Author = {{Flip Tanedo}},
	Date-Added = {2010-09-02 22:13:07 -0400},
	Date-Modified = {2010-09-02 22:13:55 -0400},
	Note = {\url{http://www.lepp.cornell.edu/~pt267/files/documents/A_instanton.pdf}},
	Title = {{'t Hooft and $\eta'$ail: Instantons and their applications}}}

@unpublished{Flip:SUSY,
	Author = {{Flip Tanedo}},
	Date-Added = {2010-09-02 13:39:57 -0400},
	Date-Modified = {2010-09-02 22:14:02 -0400},
	Note = {\url{http://www.lepp.cornell.edu/~pt267/files/notes/FlipSUSY.pdf}},
	Title = {{Fun and Supersymmetry: but mostly the latter}}}

@article{Haber:2000jh,
	Archiveprefix = {arXiv},
	Author = {Haber, Howard E.},
	Date-Added = {2010-09-01 16:23:32 -0400},
	Date-Modified = {2010-09-01 16:23:32 -0400},
	Doi = {10.1016/S0920-5632(01)01507-9},
	Eprint = {hep-ph/0103095},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Pages = {217-236},
	Slaccitation = {%%CITATION = HEP-PH/0103095;%%},
	Title = {{Low-energy supersymmetry and its phenomenology}},
	Volume = {101},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0920-5632(01)01507-9}}

@article{Dimopoulos:1995ju,
	Archiveprefix = {arXiv},
	Author = {Dimopoulos, Savas and Sutter, David W.},
	Date-Added = {2010-09-01 15:19:17 -0400},
	Date-Modified = {2010-09-01 15:19:17 -0400},
	Doi = {10.1016/0550-3213(95)00421-N},
	Eprint = {hep-ph/9504415},
	Journal = {Nucl. Phys.},
	Pages = {496-512},
	Slaccitation = {%%CITATION = HEP-PH/9504415;%%},
	Title = {{The Supersymmetric flavor problem}},
	Volume = {B452},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(95)00421-N}}

@article{Willenbrock:2004hu,
	Archiveprefix = {arXiv},
	Author = {Willenbrock, Scott},
	Date-Added = {2010-09-01 14:03:59 -0400},
	Date-Modified = {2010-09-01 14:03:59 -0400},
	Eprint = {hep-ph/0410370},
	Slaccitation = {%%CITATION = HEP-PH/0410370;%%},
	Title = {{Symmetries of the standard model}},
	Year = {2004}}

@article{Ramsey:1982td,
	Author = {Ramsey, N. F.},
	Date-Added = {2010-08-31 23:47:04 -0400},
	Date-Modified = {2010-08-31 23:47:04 -0400},
	Journal = {Rept. Prog. Phys.},
	Pages = {95-113},
	Slaccitation = {%%CITATION = RPPHA,45,95;%%},
	Title = {{ELECTRIC DIPOLE MOMENTS OF ELEMENTARY PARTICLES}},
	Volume = {45},
	Year = {1982}}

@book{Perkins:2000uq,
	Author = {Donald Perkins},
	Date-Added = {2010-08-31 23:37:00 -0400},
	Date-Modified = {2010-08-31 23:37:00 -0400},
	Isbn = {0521621968},
	Publisher = {{Cambridge University Press}},
	Title = {Introduction to High Energy Physics},
	Year = {2000}}

@book{Griffiths:2008fk,
	Author = {David Griffiths},
	Date-Added = {2010-08-31 23:36:30 -0400},
	Date-Modified = {2010-08-31 23:36:30 -0400},
	Edition = {2nd},
	Isbn = {3527406018},
	Publisher = {Wiley-VCH},
	Title = {Introduction to Elementary Particles},
	Year = {2008}}

@webpage{Wiki:colorofMarsSky,
	Date-Added = {2010-08-28 16:51:50 -0400},
	Date-Modified = {2010-08-28 16:53:03 -0400},
	Lastchecked = {28 August 2010},
	Title = {{Wikipedia, the free encyclopedia: Astronomy on Mars}},
	Url = {http://en.wikipedia.org/wiki/Astronomy_on_Mars#The_color_of_the_sky},
	Bdsk-Url-1 = {http://en.wikipedia.org/wiki/Astronomy_on_Mars#The_color_of_the_sky}}

@article{Dreiner:2008tw,
	Archiveprefix = {arXiv},
	Author = {Dreiner, Herbi K. and Haber, Howard E. and Martin, Stephen P.},
	Date-Added = {2010-08-26 21:45:06 -0400},
	Date-Modified = {2010-08-26 21:45:06 -0400},
	Eprint = {0812.1594},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0812.1594;%%},
	Title = {{Two-component spinor techniques and Feynman rules for quantum field theory and supersymmetry}},
	Year = {2008}}

@article{Cahn:1996ag,
	Author = {Cahn, Robert N.},
	Date-Added = {2010-08-26 20:44:19 -0400},
	Date-Modified = {2010-08-26 20:44:19 -0400},
	Doi = {10.1103/RevModPhys.68.951},
	Journal = {Rev. Mod. Phys.},
	Pages = {951-960},
	Slaccitation = {%%CITATION = RMPHA,68,951;%%},
	Title = {{The Eighteen arbitrary parameters of the standard model in your everyday life}},
	Volume = {68},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.68.951}}

@article{Wells:2005vk,
	Archiveprefix = {arXiv},
	Author = {Wells, James D.},
	Date-Added = {2010-08-26 19:29:49 -0400},
	Date-Modified = {2010-08-26 19:29:49 -0400},
	Eprint = {hep-ph/0512342},
	Slaccitation = {%%CITATION = HEP-PH/0512342;%%},
	Title = {{TASI lecture notes: Introduction to precision electroweak analysis}},
	Year = {2005}}

@unpublished{Wells:statusofSM,
	Author = {James Wells},
	Date-Added = {2010-08-26 19:21:47 -0400},
	Date-Modified = {2010-08-26 19:23:41 -0400},
	Month = {August},
	Note = {{Lectures at the Particle Physics, Cosmology and Strings Summer School at Perimeter Institute}},
	Title = {{Status of the Standard Model}},
	Url = {http://pirsa.org/07080020/},
	Year = {2007},
	Bdsk-Url-1 = {http://pirsa.org/07080020/}}

@book{Georgi:2009vn,
	Author = {Howard Georgi},
	Date-Added = {2010-08-26 17:35:01 -0400},
	Date-Modified = {2010-08-26 17:35:01 -0400},
	Isbn = {0486469042},
	Publisher = {Dover Publications},
	Title = {Weak Interactions and Modern Particle Theory},
	Year = {2009}}

@article{Hollowood:2009eh,
	Archiveprefix = {arXiv},
	Author = {Hollowood, Timothy J.},
	Date-Added = {2010-08-26 17:34:24 -0400},
	Date-Modified = {2010-08-26 17:34:24 -0400},
	Eprint = {0909.0859},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0909.0859;%%},
	Title = {{6 Lectures on QFT, RG and SUSY}},
	Year = {2009}}

@article{Manohar:1996cq,
	Archiveprefix = {arXiv},
	Author = {Manohar, Aneesh V.},
	Date-Added = {2010-08-26 17:34:07 -0400},
	Date-Modified = {2010-08-26 17:34:07 -0400},
	Eprint = {hep-ph/9606222},
	Slaccitation = {%%CITATION = HEP-PH/9606222;%%},
	Title = {{Effective field theories}},
	Year = {1996}}

@article{Slansky:1981yr,
	Author = {Slansky, R.},
	Date-Added = {2010-08-26 14:51:52 -0400},
	Date-Modified = {2010-08-26 14:51:52 -0400},
	Doi = {10.1016/0370-1573(81)90092-2},
	Journal = {Phys. Rept.},
	Pages = {1-128},
	Slaccitation = {%%CITATION = PRPLC,79,1;%%},
	Title = {{Group Theory for Unified Model Building}},
	Volume = {79},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(81)90092-2}}

@book{Cahn:2006uq,
	Author = {Robert Cahn},
	Date-Added = {2010-08-26 14:23:59 -0400},
	Date-Modified = {2010-08-26 14:23:59 -0400},
	Isbn = {0486449998},
	Publisher = {Dover Publications},
	Title = {Semi-Simple Lie Algebras and Their Representations},
	Year = {2006}}

@book{Georgi:1999fk,
	Author = {Howard Georgi},
	Date-Added = {2010-08-26 14:23:40 -0400},
	Date-Modified = {2010-08-26 14:23:40 -0400},
	Edition = {2},
	Isbn = {0738202339},
	Publisher = {Westview Press},
	Title = {Lie Algebras In Particle Physics: from Isospin To Unified Theories (Frontiers in Physics)},
	Year = {1999}}

@webpage{HCPSS10,
	Date-Added = {2010-08-25 16:33:13 -0400},
	Date-Modified = {2010-08-26 00:25:56 -0400},
	Note = {Streaming video of lectures available online},
	Title = {{Fifth CERN-Fermilab Hadron Collider Physics Summer School}},
	Url = {http://projects.fnal.gov/hcpss/hcpss10/},
	Year = {2010},
	Bdsk-Url-1 = {http://projects.fnal.gov/hcpss/hcpss10/}}

@article{Grossman:2010gw,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval},
	Date-Added = {2010-08-25 16:33:05 -0400},
	Date-Modified = {2010-08-25 16:33:05 -0400},
	Eprint = {1006.3534},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1006.3534;%%},
	Title = {{Introduction to flavor physics}},
	Year = {2010}}

@article{Gedalia:2010rj,
	Archiveprefix = {arXiv},
	Author = {Gedalia, Oram and Perez, Gilad},
	Eprint = {1005.3106},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1005.3106;%%},
	Title = {{TASI 2009 Lectures - Flavor Physics}},
	Year = {2010}}

@article{Isidori:2010gz,
	Archiveprefix = {arXiv},
	Author = {Isidori, Gino},
	Eprint = {1001.3431},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1001.3431;%%},
	Title = {{B physics in the LHC era}},
	Year = {2010}}

@article{Buras:2009if,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Eprint = {0910.1032},
	Journal = {PoS},
	Pages = {024},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0910.1032;%%},
	Title = {{Flavour Theory: 2009}},
	Volume = {EPS-HEP2009},
	Year = {2009}}

@article{Nierste:2009wg,
	Archiveprefix = {arXiv},
	Author = {Nierste, Ulrich},
	Eprint = {0904.1869},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0904.1869;%%},
	Title = {{Three Lectures on Meson Mixing and CKM phenomenology}},
	Year = {2009}}

@article{Artuso:2009jw,
	Archiveprefix = {arXiv},
	Author = {Artuso, Marina and Barberio, Elisabetta and Stone, Sheldon},
	Doi = {10.1186/1754-0410-3-3},
	Eprint = {0902.3743},
	Journal = {PMC Phys.},
	Pages = {3},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0902.3743;%%},
	Title = {{$B$ Meson Decays}},
	Volume = {A3},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1186/1754-0410-3-3}}

@article{Nir:2007xn,
	Archiveprefix = {arXiv},
	Author = {Nir, Yosef},
	Eprint = {0708.1872},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0708.1872;%%},
	Title = {{Probing new physics with flavor physics (and probing flavor physics with new physics)}},
	Year = {2007}}

@article{Hocker:2006xb,
	Archiveprefix = {arXiv},
	Author = {Hocker, Andreas and Ligeti, Zoltan},
	Doi = {10.1146/annurev.nucl.56.080805.140456},
	Eprint = {hep-ph/0605217},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {501-567},
	Slaccitation = {%%CITATION = HEP-PH/0605217;%%},
	Title = {{CP violation and the CKM matrix}},
	Volume = {56},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.56.080805.140456}}

@article{Neubert:2005mu,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Eprint = {hep-ph/0512222},
	Slaccitation = {%%CITATION = HEP-PH/0512222;%%},
	Title = {{Effective field theory and heavy quark physics}},
	Year = {2005}}

@article{Nir:2005js,
	Archiveprefix = {arXiv},
	Author = {Nir, Yosef},
	Eprint = {hep-ph/0510413},
	Slaccitation = {%%CITATION = HEP-PH/0510413;%%},
	Title = {{CP violation in meson decays}},
	Year = {2005}}

@article{Buras:2005xt,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Eprint = {hep-ph/0505175},
	Slaccitation = {%%CITATION = HEP-PH/0505175;%%},
	Title = {{Flavour physics and CP violation}},
	Year = {2005}}

@article{Ligeti:2003fi,
	Archiveprefix = {arXiv},
	Author = {Ligeti, Zoltan},
	Eprint = {hep-ph/0302031},
	Slaccitation = {%%CITATION = HEP-PH/0302031;%%},
	Title = {{Introduction to heavy meson decays and CP asymmetries}},
	Year = {2003}}

@article{Bigi:2000yz,
	Author = {Bigi, Ikaros I. Y. and Sanda, A. I.},
	Journal = {Camb. Monogr. Part. Phys. Nucl. Phys. Cosmol.},
	Pages = {1-382},
	Slaccitation = {%%CITATION = CMPCE,9,1;%%},
	Title = {{CP violation}},
	Volume = {9},
	Year = {2000}}

@article{Branco:1999fs,
	Author = {Branco, Gustavo C. and Lavoura, Luis and Silva, Joao P.},
	Journal = {Int. Ser. Monogr. Phys.},
	Pages = {1-536},
	Slaccitation = {%%CITATION = IMPHA,103,1;%%},
	Title = {{CP violation}},
	Volume = {103},
	Year = {1999}}

@article{Amsler:2008zzb,
	Author = {Amsler, Claude and others},
	Collaboration = {Particle Data Group},
	Doi = {10.1016/j.physletb.2008.07.018},
	Journal = {Phys. Lett.},
	Pages = {1},
	Slaccitation = {%%CITATION = PHLTA,B667,1;%%},
	Title = {{Review of particle physics}},
	Volume = {B667},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2008.07.018}}



@article{Ligeti:2015kwa,
author = "Ligeti, Zoltan",
title = "{Tasi Lectures on Flavor Physics}",
doi = "10.1142/9789814678766_0006",
year = "2015",
eprint = "1502.01372",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1502.01372;%%"
}



@inproceedings{Grinstein:2015nya,
author = "Grinstein, Benjamin",
title = "{Tasi-2013 Lectures on Flavor Physics}",
booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics: Particle Physics: the Higgs Boson and Beyond (Tasi 2013) Boulder, Colorado, June 3-28, 2013}",
url = "http://inspirehep.net/record/1340469/files/arXiv:1501.05283.pdf",
year = "2015",
eprint = "1501.05283",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1501.05283;%%"
}





@article{Barr:1992qq,
author = "Barr, Stephen M. and Seckel, D.",
title = "{Planck Scale Corrections to Axion Models}",
journal = "Phys. Rev.",
volume = "D46",
year = "1992",
pages = "539-549",
doi = "10.1103/PhysRevD.46.539",
reportNumber = "BA-92-11",
SLACcitation = "%%CITATION = PHRVA,D46,539;%%"
}



@article{Kamionkowski:1992mf,
author = "Kamionkowski, Marc and March-Russell, John",
title = "{Planck Scale Physics and the Peccei-Quinn Mechanism}",
journal = "Phys. Lett.",
volume = "B282",
year = "1992",
pages = "137-141",
doi = "10.1016/0370-2693(92)90492-M",
eprint = "hep-th/9202003",
archivePrefix = "arXiv",
primaryClass = "hep-th",
reportNumber = "IASSNS-HEP-92-9, PUPT-92-1309",
SLACcitation = "%%CITATION = HEP-TH/9202003;%%"
}



@article{Kallosh:1995hi,
author = "Kallosh, Renata and Linde, Andrei D. and Linde, Dmitri A.
and Susskind, Leonard",
title = "{Gravity and Global Symmetries}",
journal = "Phys. Rev.",
volume = "D52",
year = "1995",
pages = "912-935",
doi = "10.1103/PhysRevD.52.912",
eprint = "hep-th/9502069",
archivePrefix = "arXiv",
primaryClass = "hep-th",
reportNumber = "SU-ITP-95-2",
SLACcitation = "%%CITATION = HEP-TH/9502069;%%"
}





@article{Froggatt:1978nt,
author = "Froggatt, C.D. and Nielsen, Holger Bech",
title = "{Hierarchy of Quark Masses, Cabibbo Angles and CP Violation}",
journal = "Nucl.Phys.",
volume = "B147",
pages = "277",
doi = "10.1016/0550-3213(79)90316-X",
year = "1979",
reportNumber = "CERN-TH-2519",
SLACcitation = "%%CITATION = NUPHA,B147,277;%%",
}






%%% contains utf-8, see: http://inspirehep.net/info/faq/general#utf8
%%% add \usepackage[utf8]{inputenc} to your latex preamble

@inproceedings{Csaki:2016kln,
author = "Csáki, Csaba and Tanedo, Philip",
title = "{Beyond the Standard Model}",
booktitle = "{Proceedings, 2013 European School of High-Energy Physics (Eshep 2013): Paradfurdo, Hungary, June 5-18, 2013}",
url = "http://inspirehep.net/record/1422131/files/arXiv:1602.04228.pdf",
year = "2015",
pages = "169-268",
doi = "10.5170/CERN-2015-004.169",
eprint = "1602.04228",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
reportNumber = "UCI-TR-2016-01",
SLACcitation = "%%CITATION = ARXIV:1602.04228;%%"
}





@article{Csaki:2005fc,
author = "Csaki, Csaba and Marandella, Guido and Shirman, Yuri and
Strumia, Alessandro",
title = "{The Super-Little Higgs}",
journal = "Phys.Rev.",
volume = "D73",
pages = "035006",
doi = "10.1103/PhysRevD.73.035006",
year = "2006",
eprint = "hep-ph/0510294",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = HEP-PH/0510294;%%",
}





@article{OConnell:1995nse,
author = "O'Connell, Heath Bland and Pearce, B. C. and Thomas,
Anthony William and Williams, Anthony Gordon",
title = "{$\rho - \omega$ Mixing, Vector Meson Dominance and the Pion Form-Factor}",
journal = "Prog. Part. Nucl. Phys.",
volume = "39",
year = "1997",
pages = "201-252",
doi = "10.1016/S0146-6410(97)00044-6",
eprint = "hep-ph/9501251",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
reportNumber = "ADP-95-1-T-168",
SLACcitation = "%%CITATION = HEP-PH/9501251;%%"
}



@article{Sakurai:1960ju,
author = "Sakurai, J. J.",
title = "{Theory of Strong Interactions}",
journal = "Annals Phys.",
volume = "11",
year = "1960",
pages = "1-48",
doi = "10.1016/0003-4916(60)90126-3",
SLACcitation = "%%CITATION = APNYA,11,1;%%"
}





@inproceedings{Kamenik:2017znu,
author = "Kamenik, J. F.",
title = "{Flavour Physics and CP Violation}",
booktitle = "{Proceedings, 2014 European School of High-Energy Physics (Eshep 2014): Garderen, the Netherlands, June 18 - July 01 2014}",
url = "http://inspirehep.net/record/1614170/files/arXiv:1708.00771.pdf",
year = "2016",
pages = "79-94",
doi = "10.5170/CERN-2016-003.79",
eprint = "1708.00771",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1708.00771;%%"
}



@inproceedings{Blanke:2017ohr,
author = "Blanke, Monika",
title = "{Introduction to Flavour Physics and CP Violation}",
booktitle = "{2016 European School of High-Energy Physics (Eshep 2016) Skeikampen, Norway, June 15-28, 2016}",
url = "http://inspirehep.net/record/1591344/files/arXiv:1704.03753.pdf",
year = "2017",
eprint = "1704.03753",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
reportNumber = "TTP17-017",
SLACcitation = "%%CITATION = ARXIV:1704.03753;%%"
}




%%% contains utf-8, see: http://inspirehep.net/info/faq/general#utf8
%%% add \usepackage[utf8]{inputenc} to your latex preamble

@article{Lee:2015bka,
author = "Lee, Seung J. and Serôdio, Hugo",
title = "{A Short Guide to Flavour Physics and CP Violation}",
year = "2015",
eprint = "1504.07549",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1504.07549;%%"
}



@inproceedings{Isidori:2013ez,
author = "Isidori, Gino",
title = "{Flavor Physics and CP Violation}",
booktitle = "{Proceedings, 2012 European School of High-Energy Physics (Eshep 2012): La Pommeraye, Anjou, France, June 06-19, 2012}",
year = "2014",
url = "http://inspirehep.net/record/1217584/files/arXiv:1302.0661.pdf",
pages = "69-105",
doi = "10.5170/CERN-2014-008.69",
eprint = "1302.0661",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1302.0661;%%"
}



@inproceedings{Nir:2010jr,
author = "Nir, Y.",
title = "{Flavour Physics and CP Violation}",
booktitle = "{High-Energy Physics. Proceedings, 5Th Cern-Latin-American School, Recinto Quirama, Colombia, March 15-28, 2009}",
url = "http://inspirehep.net/record/872728/files/arXiv:1010.2666.pdf",
year = "2010",
eprint = "1010.2666",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
SLACcitation = "%%CITATION = ARXIV:1010.2666;%%"
}





@inproceedings{Shifman:2000jv,
author = "Shifman, Mikhail A.",
title = "{Quark Hadron Duality}",
booktitle = "{At the Frontier of Particle Physics. Handbook of QCD. Vol. 1-3}",
organization = "World Scientific",
publisher = "World Scientific",
address = "Singapore",
year = "2001",
url = "http://jhep.sissa.it/archive/prhep/preproceeding/hf8/013",
pages = "1447-1494",
doi = "10.1142/9789812810458_0032",
note = "[3,1447(2000)]",
eprint = "hep-ph/0009131",
archivePrefix = "arXiv",
primaryClass = "hep-ph",
reportNumber = "TPI-MINN-00-44, UMN-TH-1920-00",
SLACcitation = "%%CITATION = HEP-PH/0009131;%%"
}



